A Practical Application of Sliding Mode Control in the Motion Control of a High Precision Piezoelectric Motor

This paper proposes a practical implementation of sliding mode control (SMC) that utilizes partial modeling compensation. Sliding mode control is well known for its effectiveness as a model free control approach, however, its effectiveness is degraded if there is a constraint on the control gain or limitation on the switching frequency in digital implementation. This is especially the case with systems that involve static friction. This approach aims to enhance the effectiveness of SMC by partial model compensation. Rigorous stability proofs are presented to validate the approach. In addition, experiments are carried out on a piezoelectric motor driven linear stage and the control approach is compared with the Discrete-Time Integral Sliding Mode (DTISMC) approach proposed by Abidi et al. as well as conventional PI control. The results show that the proposed control approach has a superior performance in comparison to the other approaches tested.

==> mcp.tikz <==
\usetikzlibrary{arrows.new}
\begin{tikzpicture}[scale=1.0]
\draw[-latex' new,line width=0.5pt] (0,0) -- (7,0) node[midway = 10pt,below = 15pt] {$p$};
\draw[-,line width=1.0pt] (-0.1,0) -- (6.9,0);
\draw[-latex' new,line width=0.5pt] (0,-0.1) -- (0,4.5); 
\draw[-,line width=1.0pt] (0,0) -- (0,4.4);
\draw (-1.25cm,2cm) node[rotate=90] {$^mC_p$};
\draw(0,4.7)[circle,minimum width=3mm,white] ;
\draw(7.2,0)[circle,minimum width=3mm,white] ;
\foreach \x/\xtext in {0/{0},1.2/200,2.4/400,3.6/600, 4.8/800, 6/1000}
\draw[shift={(\x,0)}] (0pt,2pt) -- (0pt,-2pt) node[below] {$\xtext$};
\foreach \y/\ytext in {0/{10^0\;\;\;},1.25/{10^{100}},2.5/{10^{200}}, 3.75/{10^{300}}}
\draw[shift={(0,\y)}] (2pt,0pt) -- (-2pt,0pt) node[left] {$\ytext$};
\draw [thick,red,line width =0.4mm] plot [domain=0:3.0,samples=90] (\x,{1.2*sqrt(3*3/4 - (\x - 3/2)*(\x - 3/2))});
\draw [thick,dashed,line width =0.4mm] plot [domain=0:4.5,samples=90] (\x,{1.2*sqrt(4.5*4.5/4 - (\x - 4.5/2)*(\x - 4.5/2))});
\draw [thick,dashdotted,blue,line width =0.4mm] plot [domain=0:6,samples=60] (\x,{1.2*sqrt(6*6/4 - (\x - 6/2)*(\x - 6/2))});
\end{tikzpicture} 


==> pccl.tikz <==
\usepgflibrary{arrows}
\usetikzlibrary{arrows.meta}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{arrows.new}
\usetikzlibrary{positioning, shapes}
\tikzset{  
block/.style    = {draw, line width = 1, rectangle, minimum height = 2.5em, minimum width = 3.5em,fill = white},}
\begin{tikzpicture}[auto,  >=latex' new, scale = 1.0]
\node at (0.5,0)[circle,draw,line width = 0.2mm,inner sep=0pt,minimum width=4mm,fill = white,name=n1] {}; 
\draw (0.5,-0.01) node{$\pm$}; 
\node at (4.0,0)[circle,draw,line width = 0.2mm,inner sep=0pt,minimum width=3mm,fill = white,name=n3] {+}; 
\node[block,right of=n1,node distance=1.75cm] (b1) {\small SMCPMC};
\node[block,right of=n3,node distance=1.75cm] (b2) {\small Plant};
\node at (1.9,1.25)[draw,line width = 1,rectangle,minimum height = 0.8cm,minimum width=1.5cm,fill=white,name=b3]{};
\draw (1.9,1.45) node{\small Inverse};
\draw (1.9,1.05) node{\small Model};
\draw[->,thick,line width = 0.3mm] (-1.0,0) to node[at start,above] {$y_\mathrm{d}(t)$} (0.2,0);
\draw[-,thick,line width = 0.6mm] (-1.0,0) to (0.1,0);
\draw[->,thick,line width = 0.3mm] (n1.east) to (1.15,0); 
\draw[-,thick,line width = 0.6mm] (n1.east) to (1.05,0); 
\draw[-,thick,line width = 0.6mm] (n1.east) to (1.0,0); 
\draw[->,thick,line width = 0.3mm] (b1.east) to (3.69,0); 
\draw[-,thick,line width = 0.6mm] (b1.east) to (3.6,0); 
\draw[->,thick,line width = 0.3mm] (n3.east) to node[near start,midway]{${u}(t)$}(4.93,0); 
\draw[-,thick,line width = 0.6mm] (n3.east) to (4.83,0); 
\draw[->,thick,line width = 0.3mm] (b2.east) to node[at end, above]{$y(t)\quad\quad$}(7.8,0);
\draw[-,thick,line width = 0.6mm] (b2.east) to (7.7,0);
\draw[->,thick,line width = 0.3mm] (2.25,-1.1) -| (0.5,-0.31);
\draw[-,thick,line width = 0.6mm] (2.25,-1.1) -| (0.5,-0.4);
\draw[->,thick,line width = 0.3mm] (b3.east) -| (4.0,0.31);   
\draw[-,thick,line width = 0.6mm] (b3.east) -| (4.0,0.4);  
\draw[->,thick,line width = 0.3mm] (-0.25,0) |- (1.05,1.25);  
\draw[-,thick,line width = 0.6mm] (-0.25,0) |- (0.95,1.25);  
\draw[-,thick,line width = 0.6mm] (7,0) |- (2.25,-1.1);    
\node at (-0.25,0)[circle,draw,inner sep=0pt,minimum width=1mm,fill = black] {};
\node at (7,0)[circle,draw,inner sep=0pt,minimum width=1mm,fill = black] {};
\end{tikzpicture}

==> pccl14.tikz <==
\usepgflibrary{arrows}
\usetikzlibrary{arrows.meta}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{arrows.new}
\usetikzlibrary{positioning, shapes}
\tikzset{  
block/.style    = {draw, line width = 0.5, rectangle, minimum height = 2.5em, minimum width = 3.5em,fill = white},}
\begin{tikzpicture}[auto,  >=latex' new, scale = 0.95]
\draw (4.0,-1.5) node{Drive Surface};
\node at (0,0)[draw,line width = 0.5,rectangle,minimum height = 0.05cm,minimum width=8.0cm,fill=white,name=b4]{};
\node at (-4.0,-0.25)[draw,line width = 0.25,rectangle,minimum height = 0.02cm,minimum width=0.1cm,fill=white,name=b6]{};
\node at (-3.25,-0.25)[draw,line width = 0.25,rectangle,minimum height = 0.02cm,minimum width=0.1cm,fill=white,name=b7]{};
\node at (-3.625,-0.8)[draw,line width = 0.5,rectangle,minimum height = 0.8cm,minimum width=2.4cm,fill=white,name=b3]{};
\node at (-3.425,2.05)[draw,line width = 0.5,rectangle,minimum height = 0.8cm,minimum width=1.75cm,fill=white,name=b1]{};
\node at (-7,-0.8)[draw,line width = 0.5,rectangle,minimum height = 0.8cm,minimum width=1.75cm,fill=white,name=b2]{};
\node at (-7,0.7)[draw,line width = 0.5,rectangle,minimum height = 1.1cm,minimum width=1.95cm,fill=white,name=b5]{};
\draw (0.0,1.3) node{\small Movement};
\draw (0.0,0.9) node{\small direction};
\draw (3.0,1.3) node{\small Work};
\draw (3.0,0.9) node{\small platform};
\draw (-3.65,1.3) node{\small Ceramic};
\draw (-3.65,0.9) node{\small fingertips};
\draw (-3.625,-0.6) node{\small Piezoelectric};
\draw (-3.625,-1.0) node{\small Motor};
\draw (-3.425,2.05) node{\small Encoder};
\draw (-7,0.7) node{\small +};
\draw (-7,0.35) node{\small DSP};
\draw (-7,1.05) node{\small PC};
\draw (-7,-0.6) node{\small Power};
\draw (-7,-1.0) node{\small Supply};
\draw[-,thick] (-4.5,0.125) to (-4.5,1.65);
\draw[-,thick] (4.5,0.125) to (4.5,1.65);
\draw[-,thick] (4.5,1.65) to (-4.5,1.65);
\draw[-,thick] (-4.5,0.125) to (4.5,0.125);
\draw[<-,thick, line width = 0.3mm] (-1.0,0.425) to (1.0,0.425) {};
\draw[->,thick, line width = 0.3mm] (-1.0,0.225) to (1.0,0.225) {};
\draw[->,thick, line width = 0.3mm] (4.0,-1.25) to (3.0,-0.125) {};
\draw[->,thick, line width = 0.2mm] (-4.0,0.7) to (-4.0,-0.1);
\draw[->,thick, line width = 0.2mm] (-3.25,0.7) to (-3.25,-0.1);
\draw[->,thick, line width = 0.3mm] (b2.east) to (-5,-0.8);
\draw[->,thick, line width = 0.3mm] (b5.south) to (-7,-0.28);
\draw[<-,thick, line width = 0.3mm] (-7,1.38) |- (b1.west);
\end{tikzpicture}


==> pccl_new.tikz <==
\usepgflibrary{arrows}
\usetikzlibrary{arrows.meta}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{arrows.new}
\usetikzlibrary{positioning, shapes}
\tikzset{  
block/.style    = {draw, line width = 1, rectangle, minimum height = 2em, minimum width = 2.25em,fill = white},}
\begin{tikzpicture}[auto,  >=latex' new, scale = 1.0]
%\node at (-4.2,0)[circle,draw,line width = 0.2mm,inner sep=0pt,minimum width=4mm,fill = white,name=n4] {+}; 
\node at (-4.2,-1.1)[circle,draw,line width = 0.2mm,inner sep=0pt,minimum width=4mm,fill = white,name=n5] {+}; 
\node at (-4.2,-2.7)[circle,draw,line width = 0.2mm,inner sep=0pt,minimum width=4mm,fill = white,name=n6] {+}; 
%\draw (0.5,-0.01) node{$\pm$}; 
\node at (4.2,0)[circle,draw,line width = 0.2mm,inner sep=0pt,minimum width=3mm,fill = white,name=n3] {+}; 
\node at (-2.5,0)[block] (n1) {\small $-\beta_{0,k}^{-1}\hat \phi_k$};
\node at (1.2,0)[block] (b31) {$\mathrm{q}^{-1}$};
\node at (1.2,1.32)[block] (b41) {$\mathrm{q}^{-1}$};
\node at (1.2,-2.7)[block] (b32) {$\mathrm{q}^{-1}$};
\node[block,right of=n1,node distance=5.25cm] (b1) {$\gamma_1$};
\node[block,above of=b1,node distance=1.32cm] (b14) {$\gamma_2$};
\node[block,right of=n1,node distance=1.95cm] (b11) {$\mathrm{q}^{-1}$};
\node[block,below of=n1,node distance=1.1cm] (b12) {$\hat \beta_{1,k}$};
\node[block,below of=n1,node distance=2.7cm] (b13) {$\hat \beta_{p+1,k}$};
\node[block,right of=n3,node distance=1.55cm] (b2) {$\mathrm{q}^{-1}$};
\node[block,below of=b2,node distance=1.25cm] (b21) {$\phi$};
\node at (-2.5,-3.95)[draw,line width = 1,rectangle,minimum height = 1cm,minimum width=1.75cm,fill=white,name=b3]{};
\draw  (-2.5,-3.77) node{\small Adaptive};
\draw  (-2.5,-4.17) node{\small Law};
\draw  (1.2,2.07) node{\footnotesize {$d+1^\mathrm{th}$ delay}};
\draw  (2.85,-2.7) node{\footnotesize {$p+1^\mathrm{th}$ delay}};
\draw[->,thick,line width = 0.3mm] (b31.north) to (1.2,0.8);
\draw[-,thick,line width = 0.6mm] (b31.north) to (1.2,0.7);
\draw[->,dashed,line width = 0.3mm] (b11.east) to (0.6,0); 
\draw[-,dashed,line width = 0.6mm] (b31.south) to (1.2,-2.05); 
\draw[->,dashed,line width = 0.3mm] (b31.south) to (1.2,-2.17); 
\draw[-,dashed,line width = 0.6mm] (b11.east) to (0.5,0); 
\draw[->,thick,line width = 0.3mm] (b31.east) to (2.18,0); 
\draw[-,thick,line width = 0.6mm] (b31.east) to (2.08,0); 
\draw[->,thick,line width = 0.3mm] (b41.east) to (2.18,1.32); 
\draw[-,thick,line width = 0.6mm] (b41.east) to (2.08,1.32); 
\draw[->,thick,line width = 0.3mm] (b14.east) -| (4.2,0.32); 
\draw[-,thick,line width = 0.6mm] (b14.east) -| (4.2,0.42); 
\draw[->,thick,line width = 0.3mm] (b12.west) to (-3.88,-1.1); 
\draw[->,thick,line width = 0.3mm] (b13.west) to (-3.88,-2.7); 
\draw[-,thick,line width = 0.6mm] (b12.west) to (-3.8,-1.1); 
\draw[-,thick,line width = 0.6mm] (b13.west) to (-3.8,-2.7); 
\draw[->,thick,line width = 0.3mm] (n5.north) |- (-3.42,0); 
\draw[->,dashed,line width = 0.3mm] (n6.north) to (-4.2,-1.42); 
\draw[-,thick,line width = 0.6mm]  (n5.north) |- (-3.52,0); 
\draw[-,dashed,line width = 0.6mm] (n6.north) to (-4.2,-1.5);  
\draw[->,thick,line width = 0.3mm] (b1.east) to (3.87,0); 
\draw[-,thick,line width = 0.6mm] (b1.east) to (3.75,0); 
\draw[->,thick,line width = 0.3mm] (n3.east) to node[near start,midway]{${x}_{k+1}$}(5.17,0); 
\draw[-,thick,line width = 0.6mm] (n3.east) to (5,0); 
\draw[->,thick,line width = 0.3mm] (b2.east) to node[at end, above]{$x_k\quad\quad$}(7.8,0);
\draw[-,thick,line width = 0.6mm] (b2.east) to (7.7,0);
\draw[->,thick,line width = 0.3mm] (b32.south) |- (-1.51,-4.15);
\draw[-,thick,line width = 0.6mm] (b32.south) |- (-1.41,-4.15);
\draw[->,thick,line width = 0.3mm] (b11.south) |- (-1.92,-1.1);
\draw[-,thick,line width = 0.6mm] (b11.south) |- (-1.8,-1.1);
\draw[->,thick,line width = 0.3mm] (b32.west) to (-1.73,-2.7);  
\draw[-,thick,line width = 0.6mm] (b32.west) to (-1.65,-2.7); 
\draw[->,thick,line width = 0.3mm] (n1.east) to (-1.13,0);  
\draw[-,thick,line width = 0.6mm] (n1.east) to node[midway]{$\;\;{u}_{k}$}(-1.23,0);  
\draw[-,thick,line width = 0.6mm] (7,0) |- (-1.41,-4.35);    
\draw[->,thick,line width = 0.3mm] (7,0) |- (-1.51,-4.35); 
\draw[-,thick,line width = 0.6mm] (7,0) |- (-1.45,-4.85);    
\draw[->,thick,line width = 0.3mm] (-1.4,-4.85) -| (-4.2,-3.02);  
\draw[-,thick,line width = 0.6mm] (-1.4,-4.85) -| (-4.2,-3.12);
\draw[->,thick,line width = 0.3mm] (7.0,-1.25) to (6.33,-1.25); 
\draw[-,thick,line width = 0.6mm] (7.0,-1.25) to (6.5,-1.25); 
\draw[->,thick,line width = 0.3mm] (b21.west) -| (4.2,-0.32); 
\draw[-,thick,line width = 0.6mm] (b21.west) -| (4.2,-0.4); 
\draw[line width = 0.5mm] (-0.53,-2.6) arc (85:274:1mm);
\draw[-,thick,line width = 0.6mm] (b11.south) to (-0.55,-2.625); 
\draw[->,thick,line width = 0.3mm] (-0.55,-2.775) |- (-1.5,-3.55);
\draw[-,thick,line width = 0.6mm] (-0.55,-2.775) |- (-1.4,-3.55);
\node at (7,0)[circle,draw,inner sep=0pt,minimum width=1mm,fill = black] {};
\draw[-,thick,line width = 0.6mm] (b3.north) to (b13.south);
\draw[-,dashed,line width = 0.6mm] (b13.north) to (b12.south);
\draw[-,thick,line width = 0.6mm] (b12.north) to (n1.south);
\draw[-,thick,line width = 0.6mm] (n1.north) to (-2.5,0.9);
\draw[->,thick,line width = 0.3mm] (n1.north) to (-2.5,1);
\draw[-,dotted,line width = 0.3mm] (-1,-3.65) to (-1,-4.07);
\end{tikzpicture}
